Deep Reinforcement Learning From Raw Pixels in Doom

Using current reinforcement learning methods, it has recently become possible to learn to play unknown 3D games from raw pixels. In this work, we study the challenges that arise in such complex environments, and summarize current methods to approach these. We choose a task within the Doom game, that has not been approached yet. The goal for the agent is to fight enemies in a 3D world consisting of five rooms. We train the DQN and LSTM-A3C algorithms on this task. Results show that both algorithms learn sensible policies, but fail to achieve high scores given the amount of training. We provide insights into the learned behavior, which can serve as a valuable starting point for further research in the Doom domain.

==> dictionary.txt <==
2D
3D
A3C
AAC
AdvantageActorCritic
CNNs
DQN
DeathMatch
Downsampling
E2C
EpsilonGreedy
GRU
LSTM
LSTMs
MDP
MDPs
MRP
Minecraft
POMDP
POMDPs
PolicyGradient
PolicyIteration
QLearning
RGB
RL
RMSProp
RNN
RNNs
SARSA
SL
Torcs
VAE
alternatingly
approximator
approximators
convolutional
decorrelate
decorrelated
downsample
downsampled
effectivity
grayscale
learnable
neuroscience
online
overfits
pre
softmax
stateful
tradeoff
unsatisfyingly
whitepaper

